Photometric analysis of the dwarf nova SU UMa based on TESS

We report the photometric analysis of SU UMa based on the observations of the Transiting Exoplanet Survey Satellite (TESS). TESS has released a large amount of data, which contains the light curves of a complete superoutburst and three normal outbursts of SU UMa. Based on the observations, the evolution of superhumps during the superoutburst was analyzed. By using the O - C method, the three stages were determined, and the superhump period for each stage was calculated. The mass ratio $q=0.137 (1)$ was estimated based on the stage A superhump method. A periodic oscillation with a period of 2.17(9) days was found in the superhump minimum O - C diagram, which is related to the precession of the accretion disk. We investigated the frequency information of quasiperiodic oscillations (QPOs) in the light curves. An ultralong period QPO of 0.18 days at the time of normal outburst and two ultralong periods QPOs of 0.19 days and 0.285 days in quiescence were found. No QPO was found in the superoutburst.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



